UTG: Towards a Unified View of Snapshot and Event Based Models for Temporal Graphs

Many real world graphs are inherently dynamic, constantly evolving with node and edge additions. These graphs can be represented by temporal graphs, either through a stream of edge events or a sequence of graph snapshots. Until now, the development of machine learning methods for both types has occurred largely in isolation, resulting in limited experimental comparison and theoretical crosspollination between the two. In this paper, we introduce Unified Temporal Graph (UTG), a framework that unifies snapshot-based and event-based machine learning models under a single umbrella, enabling models developed for one representation to be applied effectively to datasets of the other. We also propose a novel UTG training procedure to boost the performance of snapshot-based models in the streaming setting. We comprehensively evaluate both snapshot and event-based models across both types of temporal graphs on the temporal link prediction task. Our main findings are threefold: first, when combined with UTG training, snapshot-based models can perform competitively with event-based models such as TGN and GraphMixer even on event datasets. Second, snapshot-based models are at least an order of magnitude faster than most event-based models during inference. Third, while event-based methods such as NAT and DyGFormer outperforms snapshot-based methods on both types of temporal graphs, this is because they leverage joint neighborhood structural features thus emphasizing the potential to incorporate these features into snapshotbased models as well. These findings highlight the importance of comparing model architectures independent of the data format and suggest the potential of combining the efficiency of snapshot-based models with the performance of event-based models in the future.

==> figs/fig1.tikz <==
\usetikzlibrary{positioning, decorations.pathmorphing}
% adapted from https://github.com/PetarV-/TikZ/blob/master/Supervised%20learning%20setup/supervised_learning_setup.tex

\begin{tikzpicture}[node distance=1cm]
        \node (CTDG) [rectangle, very thick, draw] {CTDG};
        \node (UTG) [rectangle, very thick, draw, below right= of CTDG] {UTG Adaptor};
	\node (DTDG) [rectangle, very thick, draw, below left = of UTG] {DTDG};
        \node (snapshots) [rectangle, very thick, draw, above right= of UTG] {Snapshot Models};
        \node (events) [rectangle, very thick, draw, below right= of UTG] {Event Models};
        \node (output) [rectangle, very thick, draw, below right= of snapshots] {Output Adapator};
        

        
        
        \draw[-stealth,very thick] (CTDG.east) -- (UTG.west);
        \draw[-stealth,very thick] (DTDG.east) -- (UTG.west);
        \draw[-stealth,very thick] (UTG.east) -- (snapshots.west);
        \draw[-stealth,very thick] (UTG.east) -- (events.west);
        \draw[-stealth,very thick] (snapshots.east) -- (output.west);
        \draw[-stealth,very thick] (events.east) -- (output.west);
        
        


        % \node (TG) [rectangle, very thick, draw, below right=0.35cm of CTDG] {\small Data Format};
	% \node (CTDG) [rectangle, very thick, draw, below right= of TG] {\small CTDG};
	% \node (DTDG) [rectangle, very thick, draw, above right= of TG] {\small DTDG};
	% \node[left = of learning] (train) {Training data, $\vec{s}$};
	% \node[left = of inference] (uns) {Unseen data, $x$};
	% \node[right = of inference] (lab) {Label, $y$};
	
	% \draw[-stealth, very thick] (TG) -- (CTDG);
 %        \draw[-stealth, very thick] (TG) -- (DTDG);
	% \draw[-stealth, very thick, decoration={snake, segment length=2mm, amplitude=0.3mm, post length=1.5mm}, decorate] (learning) -- node[right] {$L(\vec{s})$} (inference);
	% \draw[-stealth, very thick] (uns) -- (inference);
	% \draw[-stealth, very thick] (inference) -- node[above] {$h(x)$} (lab);
\end{tikzpicture}


% \begin{tikzpicture}[node distance=1.5cm]
% 	\node[rectangle, very thick, draw] (learning) {Learning algorithm, $L$};
% 	\node[rectangle, very thick, draw, below = of learning] (inference) {Labelling function, $h$};
% 	\node[left = of learning] (train) {Training data, $\vec{s}$};
% 	\node[left = of inference] (uns) {Unseen data, $x$};
% 	\node[right = of inference] (lab) {Label, $y$};
	
% 	\draw[-stealth, very thick] (train) -- (learning);
% 	\draw[-stealth, very thick, decoration={snake, segment length=2mm, amplitude=0.3mm, post length=1.5mm}, decorate] (learning) -- node[right] {$L(\vec{s})$} (inference);
% 	\draw[-stealth, very thick] (uns) -- (inference);
% 	\draw[-stealth, very thick] (inference) -- node[above] {$h(x)$} (lab);
% \end{tikzpicture}

